A search for radio pulsars and fast transients in M31 using the WSRT

We present the results of the most sensitive and comprehensive survey yet undertaken for radio pulsars and fast transients in the Andromeda galaxy (M31) and its satellites, using the Westerbork Synthesis Radio Telescope (WSRT) at a central frequency of 328 MHz. We used the WSRT in a special configuration called 8gr8 (eight-grate) mode, which provides a large instantaneous field-of-view, about 5 square degrees per pointing, with good sensitivity, long dwell times (up to 8 hours per pointing), and good spatial resolution (a few arc minutes) for locating sources. We have searched for both periodicities and single pulses in our data, aiming to detect bright, persistent radio pulsars and rotating radio transients (RRATs) of either Galactic or extragalactic origin. Our searches did not reveal any confirmed periodic signals or bright single bursts from (potentially) cosmological distances. However, we do report the detection of several single pulse events, some repeating at the same dispersion measure, which could potentially originate from neutron stars in M31. One in particular was seen multiple times, including a burst of six pulses in 2000 seconds, at a dispersion measure of 54.7 pc cm^-3, which potentially places the origin of this source outside of our Galaxy. Our results are compared to a range of hypothetical populations of pulsars and RRATs in M31 and allow us to constrain the luminosity function of pulsars in M31. They also show that, unless the pulsar population in M31 is much dimmer than in our Galaxy, there is no need to invoke any violation of the inverse square law of the distance for pulsar fluxes.

==> README_V3.txt <==
ERH 07.23.2012 PAPER M31

This tarball should contain the following files:

README_V3. txt ----------------> this file     
paper_M31_erubio_V3.bbl  ------> bibliography source
paper_M31_erubio_V3.blg  ------> auxiliary TeX bibliographic source
paper_M31_erubio_V3.tex  ------> source file TeX

And the files for the figures which will be in the directory "figures" within
this directory.

figures/M31_beams2.eps
figures/beam-plot-J1937+2950.ps
figures/position_PSR1946+35-BW.ps
figures/Diagnostic_plot-DM54-beam701.eps
figures/SN-width.ps
figures/histograms_expected_observed.eps
figures/sn-dm-all-pulses.ps
figures/Best_pulse_profile.ps
figures/Timeseries_all_pulses_all_dms_3D.ps
figures/Beam_plot_DM55.eps
figures/Beam-disposition-all-observations.eps
figures/Period-vs-Number-PSRs.ps
figures/Period-Luminosity-PSRs.ps
figures/Period-vs-Number-RRATs.ps
figures/Period-Luminosity-RRATs.ps
figures/DM104-plot.ps
figures/SN-DM104-plot.ps
figures/DM264-plot.ps
figures/SN-DM264-plot.ps
figures/DM267-plot.ps
figures/SN-DM267-plot.ps
figures/Best_pulse_profile_pulse1_DM139.4142.ps
figures/Timeseries_pulseDM139.4142.ps
figures/Best_pulse_profile_pulse1_DM72.ps
figures/Best_pulse_profile_pulse2_DM72.ps
figures/Timeseries_pulse1_DM72.ps
figures/Timeseries_pulse2_DM72.ps

